A Thorough Investigation of Content-Defined Chunking Algorithms for Data Deduplication

Data deduplication emerged as a powerful solution for reducing storage and bandwidth costs in cloud settings by eliminating redundancies at the level of chunks. This has spurred the development of numerous Content-Defined Chunking (CDC) algorithms over the past two decades. Despite advancements, the current state-of-the-art remains obscure, as a thorough and impartial analysis and comparison is lacking. We conduct a rigorous theoretical analysis and impartial experimental comparison of several leading CDC algorithms. Using four realistic datasets, we evaluate these algorithms against four key metrics: throughput, deduplication ratio, average chunk size, and chunk-size variance. Our analyses, in many instances, extend the findings of their original publications by reporting new results and putting existing ones into context. Moreover, we highlight limitations that have previously gone unnoticed. Our findings provide valuable insights that inform the selection and optimization of CDC algorithms for practical applications in data deduplication.

==> plots/acs/data/dlf.ae.csv <==
32768,32929.565552
65536,65433.252535
131072,130035.203309
262144,257508.878858
524288,504877.309628


==> plots/acs/data/dlf.buzhash.csv <==
32768,244840.843369
65536,244840.843369
131072,244840.843369
262144,244840.843369
524288,244840.843369


==> plots/acs/data/dlf.fastcdc.csv <==
32768,36784.399429
65536,73273.670990
131072,145736.280300
262144,288764.017128
524288,566913.679731


==> plots/acs/data/dlf.fsc.csv <==
32768,32700.797771
65536,65262.929260
131072,129951.099276
262144,257594.807109
524288,505730.319357


==> plots/acs/data/dlf.rabin.csv <==
32768,32923.873869
65536,65241.447250
131072,128770.264982
262144,250854.140177
524288,480639.360401


==> plots/acs/data/fsc.csv <==
32768,32765.865895
65536,365525.760843
131072,131033.035301
262144,261970.605875
524288,523695.056613


==> plots/acs/data/jpeg.ae.csv <==
256,330.647953
512,633.248788
1024,1195.869331
2048,2256.368422
4096,4293.718759


==> plots/acs/data/jpeg.buzhash.csv <==
256,131284.877577
512,131284.877577
1024,131284.877577
2048,131284.877577
4096,131284.877577


==> plots/acs/data/jpeg.fastcdc.csv <==
256,287.426681
512,574.221864
1024,1148.213332
2048,2290.926989
4096,4553.877255


==> plots/acs/data/jpeg.fsc.csv <==
256,255.865807
512,511.459292
1024,1021.841283
2048,2039.086928
4096,4063.072159


==> plots/acs/data/jpeg.rabin.csv <==
256,261.437824
512,523.673764
1024,1047.460596
2048,2086.729692
4096,4153.619232


==> plots/acs/data/lnx.ae.csv <==
32768,26993.023909
65536,53854.477255
131072,107585.245072
262144,215023.330652
524288,429970.961166


==> plots/acs/data/lnx.buzhash.csv <==
32768,250755.843012
65536,250755.843012
131072,250755.843012
262144,250755.843012
524288,250755.843012


==> plots/acs/data/lnx.fastcdc.csv <==
32768,36763.882658
65536,73514.657974
131072,147010.256593
262144,293596.429454
524288,589328.818975


==> plots/acs/data/lnx.fsc.csv <==
32768,32767.856290
65536,65535.036311
131072,131067.367625
262144,262123.915933
524288,524204.559958


==> plots/acs/data/lnx.rabin.csv <==
32768,32866.823120
65536,65463.160830
131072,129818.872234
262144,256318.029672
524288,507969.916560


==> plots/acs/data/movies.ae.csv <==
32768,32518.642321
65536,64783.791652
131072,129326.016987
262144,258433.606802
524288,516696.099517


==> plots/acs/data/movies.buzhash.csv <==
32768,255388.833322
65536,255388.833322
131072,255388.833322
262144,255388.833322
524288,255388.833322


==> plots/acs/data/movies.fastcdc.csv <==
32768,36706.183459
65536,73359.227561
131072,146939.466578
262144,293084.248141
524288,586036.436693


==> plots/acs/data/movies.fsc.csv <==
32768,32767.290035
65536,65533.479379
131072,131059.254505
262144,262087.697431
524288,524087.386904


==> plots/acs/data/movies.rabin.csv <==
32768,32966.762244
65536,65353.464964
131072,130256.404457
262144,257368.199960
524288,503462.012323


==> plots/acs/data/pdf.ae.csv <==
256,318.260615
512,623.055291
1024,1189.972189
2048,2298.549169
4096,4448.018924


==> plots/acs/data/pdf.buzhash.csv <==
256,194480.594478
512,194480.594478
1024,194480.594478
2048,194480.594478
4096,194480.594478


==> plots/acs/data/pdf.fastcdc.csv <==
256,301.650494
512,602.681165
1024,1210.901358
2048,2430.577163
4096,4867.925970


==> plots/acs/data/pdf.fsc.csv <==
256,255.992034
512,511.968171
1024,1023.874261
2048,2047.496812
4096,4093.923731


==> plots/acs/data/pdf.rabin.csv <==
256,241.014755
512,483.332791
1024,965.277818
2048,1921.354233
4096,3795.166032


==> plots/acs/data/png.ae.csv <==
256,340.322810
512,657.210625
1024,1238.336389
2048,2307.904471
4096,4358.971299


==> plots/acs/data/png.buzhash.csv <==
256,209455.160614
512,209455.160614
1024,209455.160614
2048,209455.160614
4096,209455.160614


==> plots/acs/data/png.fastcdc.csv <==
256,286.095474
512,572.074570
1024,1144.215633
2048,2287.122091
4096,4565.774097


==> plots/acs/data/png.fsc.csv <==
256,255.958941
512,511.839434
1024,1023.339226
2048,2045.381946
4096,4085.447482


==> plots/acs/data/png.rabin.csv <==
256,260.426258
512,520.935719
1024,1042.547564
2048,2081.415811
4096,4155.465942


==> plots/acs/data/tar.ae.csv <==
32768,36743.171024
65536,74327.193972
131072,150792.041341
262144,304413.170752
524288,613543.003082


==> plots/acs/data/tar.buzhash.csv <==
32768,169359.961712
65536,169359.961712
131072,169359.961712
262144,169359.961712
524288,169359.961712


==> plots/acs/data/tar.fastcdc.csv <==
32768,44125.404139
65536,88007.810671
131072,175910.761680
262144,355159.206640
524288,705251.291006


==> plots/acs/data/tar.fsc.csv <==
32768,32765.865895
65536,65525.760843
131072,131033.035301
262144,261970.605875
524288,523695.056613


==> plots/acs/data/tar.rabin.csv <==
32768,23952.968601
65536,43596.449816
131072,79465.394481
262144,143883.225186
524288,261555.682055


==> plots/acs/data/web.ae.csv <==
32768,33032.391386
65536,65812.438828
131072,131806.575405
262144,262435.767293
524288,524871.534585


==> plots/acs/data/web.buzhash.csv <==
32768,193873.868020
65536,193873.868020
131072,193873.868020
262144,193873.868020
524288,193873.868020


==> plots/acs/data/web.fastcdc.csv <==
32768,38146.105137
65536,76662.288238
131072,151720.677966
262144,303521.737748
524288,600206.684128


==> plots/acs/data/web.fsc.csv <==
32768,32752.895978
65536,65473.974857
131072,130828.335236
262144,261358.248175
524288,520815.709091


==> plots/acs/data/web.rabin.csv <==
32768,26991.626855
65536,47264.852735
131072,83744.668908
262144,153263.049759
524288,290663.257230


==> tables/perf_nop_offset.csv <==
dataset,event,bytes,n,val,sd,se
random,branch-misses,2147479552,10,2646519.3,21561.923863092037,6818.479014250743
random,branch_miss_percentage,2147479552,10,1.063319186971255,0.005937527488233408,0.0018776110532676175
random,branches,2147479552,10,248891337.7,1287879.873271835,407263.3752228007
random,cache-misses,2147479552,10,14563085.3,390142.79969036125,123373.98597363762
random,cache-references,2147479552,10,93315674.7,2725016.942173471,861726.0199815516
random,cache_miss_percentage,2147479552,10,15.623313408387096,0.7501056754026945,0.23720424200914544
random,cycles,2147479552,10,1434961446.1,36810418.41769406,11640476.38237246
random,instructions,2147479552,10,1265142812.6,7105937.698262711,2247094.8037764486
random,instructions_per_byte,2147479552,10,0.5891291544181372,0.003308966407454163,0.0010463870548539918
random,instructions_per_cycle,2147479552,10,0.8821545347473885,0.022142381321164938,0.007002035779484948
random,task-clock,2147479552,10,364.25,18.523469197510245,5.857635283210374
code,branch-misses,15015270400,10,18499057.9,53811.740328771295,17016.76642964553
code,branch_miss_percentage,15015270400,10,1.0622657457889317,0.003134492803679262,9.91213656903348e-4
code,branches,15015270400,10,1741475097.5,3485979.6767458594,1102363.565557442
code,cache-misses,15015270400,10,61383533.8,1453769.736551364,459722.35609252483
code,cache-references,15015270400,10,617314429.8,81085241.41119085,25641404.748396877
code,cache_miss_percentage,15015270400,10,10.079250696518933,1.1593845125211824,0.36662957434909416
code,cycles,15015270400,10,8130018481.2,220500668.46711174,69728433.79457416
code,instructions,15015270400,10,8814860717.8,15198188.270566477,4806089.124304546
code,instructions_per_byte,15015270400,10,0.5870597387177257,0.0010121821229783679,3.200800915516296e-4
code,instructions_per_cycle,15015270400,10,1.084988005277165,0.03085235463901484,0.009756371183854888
code,task-clock,15015270400,10,2055.892,94.03301226460609,29.735849400270304


==> tables/perf_stats_processed_1.csv <==
algorithm,dataset,bytes,branch_miss_percentage,branch-misses,branches,cache_miss_percentage,cache-misses,cache-references,cycles,instructions,instructions_per_byte,instructions_per_cycle,task-clock
fsc,random,2147479552,1.00 (± 0.11),2700105.58 (± 100067.96),272516004.98 (± 24510011.30),15.98 (± 0.91),14750372.28 (± 580205.93),92410762.08 (± 1923360.63),1460078507.92 (± 34286871.08),1366567900.20 (± 104196576.34),0.64 (± 0.05),0.94 (± 0.05),372.30 (± 20.70)
fsc,code,15015270400,1.00 (± 0.11),18861484.10 (± 733082.04),1906949822.62 (± 168915809.93),10.41 (± 0.43),61679046.62 (± 1105353.02),593302038.74 (± 22760294.86),8289948567.26 (± 257084160.87),9524235392.52 (± 711228328.82),0.63 (± 0.05),1.15 (± 0.05),2084.45 (± 71.02)
ae,random,2147479552,0.25 (± 0.15),16488470.12 (± 10135666.06),6706885898.24 (± 19409397.72),15.63 (± 0.47),14708545.48 (± 219161.00),94145148.86 (± 2230299.96),6170647181.32 (± 248393480.49),25062014118.34 (± 121624765.63),11.67 (± 0.06),4.07 (± 0.14),1579.75 (± 72.03)
ae,code,15015270400,0.22 (± 0.13),103121933.44 (± 62991262.82),46942983064.78 (± 133027004.43),10.72 (± 0.24),63723557.22 (± 1060420.08),594329143.22 (± 10590570.17),40643806613.00 (± 1567753332.82),175106128819.80 (± 890259848.64),11.66 (± 0.06),4.31 (± 0.14),10221.82 (± 448.10)
ram,random,2147479552,0.55 (± 0.20),25485488.36 (± 9592242.76),4590580845.56 (± 29087725.48),15.74 (± 1.08),14768942.76 (± 292905.27),94456439.78 (± 9755757.45),4236499883.30 (± 248896823.61),18657047787.28 (± 129965897.36),8.69 (± 0.06),4.42 (± 0.23),1056.57 (± 60.09)
ram,code,15015270400,0.08 (± 0.01),26347252.32 (± 1629524.67),31785966470.96 (± 28268703.91),10.60 (± 0.23),62618406.42 (± 667288.85),591065250.38 (± 12583208.83),23712543753.74 (± 122699948.88),129057893086.86 (± 117197321.99),8.60 (± 0.01),5.44 (± 0.03),5833.19 (± 49.47)
mii,random,2147479552,10.06 (± 0.04),785127499.95 (± 411985.44),7802976696.20 (± 32680256.18),43.02 (± 1.88),28631438.75 (± 568292.39),66633309.65 (± 2073347.18),24107041682.75 (± 30404852.80),33661257290.95 (± 134347297.14),15.67 (± 0.06),1.40 (± 0.00),6014.70 (± 51.29)
mii,code,15015270400,6.10 (± 0.01),3265774454.90 (± 17972389.93),53556414501.65 (± 263681627.72),16.90 (± 0.52),92542328.00 (± 2424133.98),547565777.65 (± 5897311.93),117890262040.10 (± 620009217.96),233538479819.10 (± 1087374102.61),15.55 (± 0.07),1.98 (± 0.00),29144.49 (± 500.69)
pci,random,2147479552,0.08 (± 0.06),4670973.34 (± 2472115.37),6281758308.94 (± 824489725.64),23.42 (± 6.98),19286424.84 (± 3476135.88),84467968.30 (± 7378586.26),14476137380.12 (± 2000732902.79),54657695306.70 (± 6226235462.38),25.45 (± 2.90),3.81 (± 0.39),3651.82 (± 508.65)
pci,code,15015270400,0.08 (± 0.06),31432122.24 (± 17409944.83),44239045178.98 (± 5137680883.28),13.05 (± 2.05),75082070.24 (± 8596372.34),578433524.80 (± 23694654.87),98191789409.04 (± 13938372065.15),382639315114.20 (± 43072774965.06),25.48 (± 2.87),3.94 (± 0.41),24631.62 (± 3298.82)
rabin,random,2147479552,0.06 (± 0.02),4890527.30 (± 1349022.97),8870095199.30 (± 23626429.78),25.79 (± 3.64),21622898.50 (± 1902049.99),84515071.62 (± 5071562.43),27558960597.64 (± 58821612.57),65477319051.72 (± 212082478.74),30.49 (± 0.10),2.38 (± 0.01),6596.09 (± 79.13)
rabin,code,15015270400,0.08 (± 0.02),48092965.78 (± 9648081.22),62409173337.02 (± 149563133.80),18.61 (± 1.10),101574630.90 (± 4268893.11),546339746.20 (± 13828092.21),188311735924.42 (± 211595221.97),454392021556.02 (± 1350753988.94),30.26 (± 0.09),2.41 (± 0.01),46047.15 (± 688.67)
gear,random,2147479552,0.11 (± 0.03),4849185.02 (± 1461079.96),4565839457.10 (± 22403062.10),16.02 (± 0.43),15074121.50 (± 158039.89),94186298.38 (± 2658813.23),8150446260.42 (± 60840019.90),29304040661.70 (± 105739147.79),13.65 (± 0.05),3.60 (± 0.02),2013.24 (± 65.72)
gear,code,15015270400,0.10 (± 0.03),32790956.44 (± 9233368.36),31931473017.46 (± 136025695.89),10.84 (± 0.81),65668744.10 (± 1000427.67),611023017.04 (± 72056912.60),54295355080.34 (± 365375778.73),204771445797.78 (± 597841994.50),13.64 (± 0.04),3.77 (± 0.01),14012.19 (± 257.74)
gear_nc_1,random,2147479552,0.10 (± 0.03),4716050.98 (± 1329100.47),4562446972.24 (± 20421531.48),16.12 (± 0.54),15183944.56 (± 163293.53),94315608.86 (± 3389881.87),8143687204.94 (± 58079233.59),35749526163.66 (± 98515288.34),16.65 (± 0.05),4.39 (± 0.02),2013.78 (± 17.17)
gear_nc_1,code,15015270400,0.10 (± 0.03),32076180.94 (± 8609599.24),31922579950.32 (± 127927867.59),11.02 (± 0.18),65896007.48 (± 935631.34),598230673.48 (± 6123964.21),54235764829.18 (± 351538135.40),249811819293.76 (± 597865697.51),16.64 (± 0.04),4.61 (± 0.02),13929.10 (± 244.86)
gear_nc_2,random,2147479552,0.10 (± 0.03),4729686.14 (± 1343298.06),4563657832.60 (± 20407085.04),16.09 (± 0.55),15177092.82 (± 190900.00),94428468.42 (± 3238305.12),8147280442.28 (± 55773578.11),35748958041.34 (± 92707517.09),16.65 (± 0.04),4.39 (± 0.02),2007.72 (± 21.23)
gear_nc_2,code,15015270400,0.10 (± 0.03),32451131.24 (± 8975788.04),31929109848.80 (± 136545847.49),10.94 (± 0.49),66102721.10 (± 695328.00),605402700.46 (± 33904971.51),54297079378.86 (± 390550320.78),249836477927.50 (± 644590820.57),16.64 (± 0.04),4.60 (± 0.02),13836.52 (± 262.83)
gear_nc_3,random,2147479552,0.10 (± 0.03),4764768.06 (± 1378360.84),4563432186.32 (± 21032182.92),16.26 (± 0.42),15234576.56 (± 226228.13),93749311.98 (± 1410486.18),8142226009.88 (± 54917031.69),35739287306.12 (± 101671834.35),16.64 (± 0.05),4.39 (± 0.02),2018.30 (± 21.80)
gear_nc_3,code,15015270400,0.10 (± 0.03),32929553.82 (± 9427197.90),31933516175.36 (± 142580502.49),10.96 (± 0.56),65952782.82 (± 709018.93),603730353.10 (± 42230609.95),54321100812.96 (± 456876096.32),249873376311.08 (± 682847265.95),16.64 (± 0.05),4.60 (± 0.03),13731.35 (± 95.52)
gear64,random,2147479552,0.11 (± 0.03),4928617.90 (± 1538592.95),4566552900.40 (± 24654417.27),15.19 (± 1.49),14665634.58 (± 119961.60),99076186.34 (± 26381193.28),6512868291.84 (± 271524083.12),22876611814.94 (± 123665888.01),10.65 (± 0.06),3.52 (± 0.14),1602.40 (± 76.57)
gear64,code,15015270400,0.10 (± 0.03),33349063.20 (± 9837197.23),31952810129.58 (± 156686514.34),10.76 (± 0.44),64899422.14 (± 1128658.84),603995832.26 (± 24696793.11),43214400709.46 (± 838758014.73),159837663916.42 (± 719102495.52),10.65 (± 0.05),3.70 (± 0.08),10914.97 (± 232.51)
gear64_simd,random,2147479552,0.49 (± 0.11),10204405.76 (± 4513997.89),2013891228.18 (± 408027689.52),15.38 (± 0.31),14627431.06 (± 258501.89),95095081.72 (± 1539815.83),5137217532.36 (± 854774070.39),19362801234.94 (± 3077728722.77),9.02 (± 1.43),3.77 (± 0.03),1294.85 (± 214.36)
gear64_simd,code,15015270400,0.48 (± 0.10),68474682.34 (± 28871704.63),13834035302.56 (± 2751516737.09),10.47 (± 0.96),63426359.28 (± 2223557.77),615703155.86 (± 117295309.42),33198912962.66 (± 5423859155.89),133507333630.26 (± 20105987194.91),8.89 (± 1.34),4.03 (± 0.07),8656.13 (± 1392.89)
quick_2,random,2147479552,0.10 (± 0.03),4719983.00 (± 1332409.98),4561908521.38 (± 19672460.32),16.12 (± 1.07),15246088.80 (± 213048.88),95197973.24 (± 9694560.82),8140854439.56 (± 69177649.29),35739093399.68 (± 99604587.65),16.64 (± 0.05),4.39 (± 0.03),2026.10 (± 20.52)
quick_2,code,15015270400,0.10 (± 0.03),32288546.66 (± 8926621.35),31921939876.40 (± 126697115.97),10.83 (± 0.69),65765839.48 (± 710537.00),610406673.66 (± 56311045.53),54259037934.78 (± 358971176.56),249798495453.66 (± 601232670.33),16.64 (± 0.04),4.60 (± 0.02),13766.33 (± 149.55)
quick_3,random,2147479552,0.10 (± 0.03),4708479.18 (± 1332963.58),4562552093.44 (± 20459451.92),16.15 (± 0.33),15130377.58 (± 211101.34),93723379.02 (± 1218999.49),8147690663.32 (± 56477987.50),35746210935.74 (± 94584258.76),16.65 (± 0.04),4.39 (± 0.02),2004.00 (± 17.16)
quick_3,code,15015270400,0.10 (± 0.03),32063081.64 (± 8629772.50),31920945673.64 (± 130638222.09),10.97 (± 0.24),65773861.92 (± 920600.44),599556209.98 (± 9146016.52),54276981350.14 (± 394330077.93),249816586210.26 (± 616523043.35),16.64 (± 0.04),4.60 (± 0.02),13774.43 (± 197.94)
quick_hash_2,random,2147479552,0.10 (± 0.03),4706108.90 (± 1330608.50),4562751116.76 (± 20287220.88),16.16 (± 0.29),15153166.34 (± 128242.37),93762934.72 (± 1242304.00),8150550682.64 (± 64022452.38),35753002776.70 (± 104992849.13),16.65 (± 0.05),4.39 (± 0.02),2013.09 (± 13.13)
quick_hash_2,code,15015270400,0.10 (± 0.03),32097926.38 (± 8622795.43),31920141403.44 (± 131661584.85),11.01 (± 0.18),66014730.66 (± 806617.76),599491277.32 (± 7783038.65),54284305601.98 (± 400409206.71),249805861366.56 (± 614062125.97),16.64 (± 0.04),4.60 (± 0.03),13784.41 (± 126.12)
quick_hash_3,random,2147479552,0.10 (± 0.03),4708362.14 (± 1333901.07),4562356129.64 (± 20235605.08),16.07 (± 0.56),15137772.32 (± 206023.82),94311076.56 (± 3135298.25),8140586761.04 (± 54015831.97),35738233641.22 (± 92904678.82),16.64 (± 0.04),4.39 (± 0.02),2008.76 (± 19.79)
quick_hash_3,code,15015270400,0.10 (± 0.03),32057990.66 (± 8616022.00),31919775150.02 (± 131744321.27),11.02 (± 0.22),65926709.06 (± 1043966.25),598448754.72 (± 7360343.64),54271725967.06 (± 362552631.41),249811672046.14 (± 616731839.16),16.64 (± 0.04),4.60 (± 0.02),13823.93 (± 200.32)
bfbc,random,2147479552,0.12 (± 0.00),25873449.88 (± 2329545.94),21925315282.58 (± 1615615864.49),50.22 (± 5.85),30683412.46 (± 1499055.68),61865520.20 (± 7566399.36),22833508136.84 (± 980487799.01),94668834042.02 (± 6261815602.96),44.08 (± 2.92),4.14 (± 0.10),5553.71 (± 269.75)
bfbc,code,15015270400,0.23 (± 0.12),139363267.42 (± 88139217.23),57955994887.50 (± 5113241802.51),15.38 (± 1.14),86390189.46 (± 4401476.69),563283307.94 (± 30497399.90),95690332426.34 (± 6366369515.66),292268812463.10 (± 19827326902.95),19.46 (± 1.32),3.05 (± 0.05),23744.25 (± 2675.69)
bfbc_custom_div,random,2147479552,0.33 (± 0.18),1028958663.12 (± 1241350215.39),217166569631.02 (± 185749688147.79),37.16 (± 6.94),29496310.94 (± 1160330.96),165622740.42 (± 611496468.98),151447260691.42 (± 118544346716.01),778245379159.16 (± 649644592395.72),362.40 (± 302.51),4.93 (± 0.43),36143.96 (± 27808.80)
bfbc_custom_div,code,15015270400,0.25 (± 0.16),336595875.26 (± 227484412.11),131315637839.72 (± 12299151144.87),20.07 (± 2.37),105131031.62 (± 6177802.91),530330792.64 (± 67286877.11),142004152237.76 (± 13299788773.98),589686912754.62 (± 42907545693.10),39.27 (± 2.86),4.16 (± 0.16),34818.53 (± 3233.77)


==> tables/perf_stats_processed_2.csv <==
algorithm,dataset,branch-misses_val,branch-misses_sd,branch_miss_percentage_val,branch_miss_percentage_sd,branches_val,branches_sd,cache-misses_val,cache-misses_sd,cache-references_val,cache-references_sd,cache_miss_percentage_val,cache_miss_percentage_sd,cycles_val,cycles_sd,instructions_val,instructions_sd,instructions_per_byte_val,instructions_per_byte_sd,instructions_per_cycle_val,instructions_per_cycle_sd,task-clock_val,task-clock_sd
fsc,random,2700105.58,100067.96093004769,0.9994144203792974,0.10508727464556374,272516004.98,24510011.296958063,14750372.28,580205.9256650683,92410762.08,1923360.6277766267,15.977761043003564,0.9100845366084267,1460078507.92,34286871.08157169,1366567900.2,104196576.33989874,0.6363589813589993,0.048520404416823405,0.9351666485621102,0.05471905324285668,372.29880000000003,20.697215689703828
ae,random,16488470.12,10135666.061141692,0.24548004359417364,0.15023189671043233,6706885898.24,19409397.719211698,14708545.48,219161.00027952052,94145148.86,2230299.962632665,15.632740288892935,0.4676897442358379,6170647181.32,248393480.4936059,25062014118.34,121624765.62745039,11.670432016453491,0.05663605295527877,4.06705659559366,0.14138087339304142,1579.7534,72.03414515211463
ram,random,25485488.36,9592242.759705964,0.5539655531905483,0.20493292759630583,4590580845.56,29087725.477439642,14768942.76,292905.26615158183,94456439.78,9755757.44573321,15.73829690463224,1.0773451933334297,4236499883.3,248896823.60867733,18657047787.28,129965897.35995267,8.68788146080564,0.06052020250386662,4.416826800685611,0.2253864446784604,1056.5694,60.087483243099776
mii,random,785127499.95,411985.4412117873,10.062052045768123,0.03912002833735565,7802976696.2,32680256.176278606,28631438.75,568292.386306452,66633309.65,2073347.1792237246,43.020310855504235,1.88122895744577,24107041682.75,30404852.797207512,33661257290.95,134347297.14482346,15.67477429976013,0.06256045465937143,1.3963216713595132,0.004370904698039257,6014.6955,51.28809161825096
pci,random,4670973.34,2472115.3692449564,0.08235310221076433,0.06222691968797673,6281758308.94,824489725.6403799,19286424.84,3476135.876331692,84467968.3,7378586.2591980295,23.418812005838042,6.980024965255204,14476137380.12,2000732902.7918077,54657695306.7,6226235462.379941,25.452021303670136,2.899322350511462,3.8113645465891026,0.3859469953496524,3651.8206,508.64873450336773
rabin,random,4890527.3,1349022.972375832,0.05509610836444521,0.015030859368139218,8870095199.3,23626429.78447815,21622898.5,1902049.9890149913,84515071.62,5071562.429413392,25.785595200668798,3.636009594892325,27558960597.64,58821612.57322285,65477319051.72,212082478.7355802,30.49031083473618,0.09875878843086647,2.3759054379033513,0.007923339774675766,6596.0864,79.12763911864043
gear,random,4849185.02,1461079.955961797,0.10605692466299944,0.03135376991779169,4565839457.1,22403062.10468394,15074121.5,158039.88574436467,94186298.38,2658813.232170537,16.01556850987382,0.43470244484013276,8150446260.42,60840019.89813135,29304040661.7,105739147.78731257,13.645783325111726,0.049238721592871564,3.5954999277740014,0.01581051071551336,2013.2434,65.71748823283384
gear_nc_1,random,4716050.98,1329100.4714471821,0.10324369864045688,0.02857079056732298,4562446972.24,20421531.484489862,15183944.56,163293.52876965867,94315608.86,3389881.867837526,16.117125506976404,0.5422781223673082,8143687204.94,58079233.58600685,35749526163.66,98515288.33709912,16.647202126029836,0.04587484348586668,4.389983360150703,0.02016047124252495,2013.7848,17.170014232221646
gear_nc_2,random,4729686.14,1343298.0641684611,0.1035123334817526,0.028859189869691812,4563657832.6,20407085.03674694,15177092.82,190900.00273481038,94428468.42,3238305.1175032533,16.089584900410003,0.5494117187960422,8147280442.28,55773578.10858575,35748958041.34,92707517.08612834,16.64693757295436,0.04317038409040373,4.387968480969608,0.019617465250815733,2007.72,21.23035572197582
gear_nc_3,random,4764768.06,1378360.8433863875,0.10428104482382876,0.02960935222525541,4563432186.32,21032182.92217648,15234576.56,226228.13269390212,93749311.98,1410486.176821362,16.255621299893708,0.4168942279081199,8142226009.88,54917031.694462955,35739287306.12,101671834.34552243,16.64243427735325,0.04734472756717658,4.389501258320602,0.020200077795272272,2018.3004,21.799794415806513
gear64,random,4928617.9,1538592.9500679197,0.10775702985630878,0.032972086466994975,4566552900.4,24654417.26654215,14665634.58,119961.60138043664,99076186.34,26381193.27680685,15.18651500205921,1.4863024164034153,6512868291.84,271524083.1151878,22876611814.94,123665888.0058837,10.652772825536083,0.05758652644245695,3.5179395911623947,0.1354870657032407,1602.396,76.56554817505678
gear64_simd,random,10204405.76,4513997.8899173075,0.48545889948741894,0.10905704174157131,2013891228.18,408027689.5180467,14627431.06,258501.88560843957,95095081.72,1539815.8307955447,15.384436253418185,0.305156670754022,5137217532.36,854774070.3880376,19362801234.94,3077728722.7676535,9.016524146601048,1.4331818526054367,3.7732557395714053,0.028784198410775973,1294.8502,214.36485851292255
quick_2,random,4719983,1332409.9752098427,0.1033455362532724,0.028662464021839355,4561908521.38,19672460.31811061,15246088.8,213048.88313152886,95197973.24,9694560.822729204,16.12002876701142,1.0740309252314901,8140854439.56,69177649.29364227,35739093399.68,99604587.65239969,16.64234398245856,0.04638208897478708,4.390308750292569,0.026676347381322824,2026.1034,20.524985133604687
quick_3,random,4708479.18,1332963.5791391972,0.10307380848730081,0.028646783174907493,4562552093.44,20459451.92062002,15130377.58,211101.33616057286,93723379.02,1218999.4926405582,16.146652725161218,0.32506358501569355,8147690663.32,56477987.49975051,35746210935.74,94584258.75943914,16.64565834978437,0.04404431170082657,4.387414841853819,0.020181532013968946,2003.9998,17.159751019791198
quick_hash_2,random,4706108.9,1330608.4991899077,0.10301990784391472,0.02860558563768648,4562751116.76,20287220.876861427,15153166.34,128242.3669669669,93762934.72,1242304.0003977967,16.164558383349902,0.2923324225836718,8150550682.64,64022452.383451626,35753002776.7,104992849.12637974,16.648821053221372,0.04889119853485797,4.386746950597969,0.022792868644811073,2013.088,13.133583840285016
quick_hash_3,random,4708362.14,1333901.0659141473,0.10307662534320576,0.028668589059319273,4562356129.64,20235605.083328772,15137772.32,206023.82404909845,94311076.56,3135298.2517982414,16.067503850663638,0.5577887114695637,8140586761.04,54015831.96525112,35738233641.22,92904678.82125974,16.64194362546368,0.04326219485290782,4.3902482518632775,0.018532874669247953,2008.7554,19.791811047264275
bfbc,random,25873449.88,2329545.936453752,0.11785921282636534,0.002052964519202767,21925315282.58,1615615864.4947793,30683412.46,1499055.6827958252,61865520.2,7566399.360267668,50.218265723729054,5.851743376903504,22833508136.84,980487799.0148224,94668834042.02,6261815602.955174,44.08369521090555,2.9158906761758887,4.14188600001205,0.10057791163601082,5553.7068,269.74956804217265
bfbc_custom_div,random,1028958663.12,1241350215.3880875,0.3334845960096561,0.18221972764654812,217166569631.02,185749688147.79047,29496310.94,1160330.964036843,165622740.42,611496468.9795845,37.159099185732224,6.938042537976827,151447260691.42,118544346716.01097,778245379159.16,649644592395.7236,362.3994363226235,302.51491418891226,4.930672389082148,0.42953766476100425,36143.9636,27808.798039727684
fsc,code,18861484.1,733082.0443702125,0.9976185089886462,0.10615016713691729,1906949822.62,168915809.9250251,61679046.62,1105353.021612809,593302038.74,22760294.86369072,10.41046750495969,0.42607554733645603,8289948567.26,257084160.86560664,9524235392.52,711228328.8236777,0.634303288505547,0.04736700105138816,1.147649514333761,0.054339041618140994,2084.4498,71.01989943871871
ae,code,103121933.44,62991262.82343722,0.21931106433238068,0.1332670621021687,46942983064.78,133027004.42654571,63723557.22,1060420.0823928278,594329143.22,10590570.168303983,10.724664382650946,0.23608951301007106,40643806613,1567753332.8196714,175106128819.8,890259848.6429564,11.661869826853069,0.05929029747229559,4.313634324811824,0.14096110149056892,10221.8204,448.0956321943714
ram,code,26347252.32,1629524.665164829,0.08288806592920192,0.005101202288821357,31785966470.96,28268703.91201356,62618406.42,667288.8543217275,591065250.38,12583208.831032498,10.598431321868453,0.23341178743547977,23712543753.74,122699948.88161522,129057893086.86,117197321.98887435,8.595109488461826,0.0078052088884709835,5.4427335330188384,0.02671831739440162,5833.1864000000005,49.46930987418931
mii,code,3265774454.9,17972389.93228692,6.097815569150007,0.012276252210693558,53556414501.65,263681627.7246467,92542328,2424133.978232422,547565777.65,5897311.928990461,16.903859772363543,0.524344047528126,117890262040.1,620009217.9571006,233538479819.1,1087374102.612117,15.553398213801065,0.07241788350425699,1.980990661102859,0.0035951774434053695,29144.4865,500.68637495547347
pci,code,31432122.24,17409944.82684984,0.07770339242727589,0.058456496174062574,44239045178.98,5137680883.284871,75082070.24,8596372.336015997,578433524.8,23694654.87451746,13.054554517412278,2.0506978174915544,98191789409.04,13938372065.153257,382639315114.2,43072774965.0632,25.483344949565478,2.868598021722153,3.937737849521703,0.4097143731380883,24631.6202,3298.821984343149
rabin,code,48092965.78,9648081.221740732,0.07702498371041473,0.015245578000092703,62409173337.02,149563133.7956856,101574630.9,4268893.1121024955,546339746.2,13828092.213996872,18.61437667751018,1.102101768561668,188311735924.42,211595221.96604142,454392021556.02,1350753988.936951,30.26199392027066,0.08995868558830301,2.4129852187371608,0.008999983726937891,46047.1466,688.6659943943383
gear,code,32790956.44,9233368.360502752,0.10257369267116745,0.028375381688122887,31931473017.46,136025695.889342,65668744.1,1000427.6729942366,611023017.04,72056912.59721768,10.838820579463473,0.8084734216787279,54295355080.34,365375778.7334931,204771445797.78,597841994.5039346,13.637546334016069,0.03981559962476167,3.771531826694365,0.01476382812832562,14012.1948,257.74376181797624
gear_nc_1,code,32076180.94,8609599.237756193,0.10037760331210967,0.02647728249318263,31922579950.32,127927867.59458329,65896007.48,935631.3410769864,598230673.48,6123964.206899136,11.01606015585017,0.17998743544239557,54235764829.18,351538135.3990634,249811819293.76,597865697.5090603,16.63718418908793,0.03981717821805361,4.60615885801688,0.019959263194672974,13929.0984,244.86498788366075
gear_nc_2,code,32451131.24,8975788.043421187,0.10152008539649666,0.027578121765361414,31929109848.8,136545847.48982394,66102721.1,695328.0025239666,605402700.46,33904971.509603076,10.94483830958549,0.48576264260740515,54297079378.86,390550320.7769883,249836477927.5,644590820.566119,16.638826426162794,0.042929018485482445,4.601452469616537,0.024377757534795843,13836.5194,262.831994615401
gear_nc_3,code,32929553.82,9427197.898875052,0.10299292767502863,0.028948659703446806,31933516175.36,142580502.48690873,65952782.82,709018.9329123093,603730353.1,42230609.953271635,10.961721334969296,0.5601570027744887,54321100812.96,456876096.31607044,249873376311.08,682847265.9529185,16.641283816712352,0.045476854413019505,4.600151056374052,0.02687691707861995,13731.3518,95.51725500042559
gear64,code,33349063.2,9837197.232821481,0.10422577635849214,0.030148257690253706,31952810129.58,156686514.33600715,64899422.14,1128658.8420526881,603995832.26,24696793.112004973,10.761105351924662,0.44414210823023315,43214400709.46,838758014.7310427,159837663916.42,719102495.5230266,10.645007359735592,0.04789141163405406,3.7002352422519533,0.08153273721498965,10914.9682,232.51288249313274
gear64_simd,code,68474682.34,28871704.633005135,0.4760122995742915,0.09936357746896762,13834035302.56,2751516737.0863957,63426359.28,2223557.7685080757,615703155.86,117295309.41509083,10.468799061254904,0.9614052525546315,33198912962.66,5423859155.889054,133507333630.26,20105987194.909363,8.891437188521094,1.3390359720001688,4.029262622296496,0.07041081023807394,8656.132,1392.8897012209354
quick_2,code,32288546.66,8926621.349249484,0.10104319364798174,0.02747030373533234,31921939876.4,126697115.97331515,65765839.48,710537.0008328779,610406673.66,56311045.530788854,10.834820658636021,0.6873121640631712,54259037934.78,358971176.55513537,249798495453.66,601232670.3333446,16.63629683642993,0.04004141479419147,4.603941399582303,0.01995737394268178,13766.3262,149.5453136144386
quick_3,code,32063081.64,8629772.504965723,0.10033923750691372,0.026530293823408366,31920945673.64,130638222.08906329,65773861.92,920600.4445864941,599556209.98,9146016.51746111,10.973225679513412,0.2407474972429722,54276981350.14,394330077.93376565,249816586210.26,616523043.351966,16.637501660327075,0.04105973631696755,4.602793111472791,0.024337952133030805,13774.4272,197.93983713920224
quick_hash_2,code,32097926.38,8622795.425013524,0.10045025756289888,0.026508215002686443,31920141403.44,131661584.84576748,66014730.66,806617.7580703219,599491277.32,7783038.645950829,11.013263392376354,0.17600688740860737,54284305601.98,400409206.705821,249805861366.56,614062125.9703586,16.63678739788529,0.04089584200697199,4.601981890417503,0.02501380053388892,13784.4146,126.12354115513175
quick_hash_3,code,32057990.66,8616021.995443763,0.100326375350932,0.026484266499202068,31919775150.02,131744321.27185796,65926709.06,1043966.2450669368,598448754.72,7360343.637743065,11.017845013605816,0.22020161432312196,54271725967.06,362552631.4130857,249811672046.14,616731839.162662,16.637174382563234,0.04107364188144495,4.603109279337039,0.019992521690548343,13823.9306,200.32058280553952
bfbc,code,139363267.42,88139217.23460928,0.2298010658431778,0.12345494867505398,57955994887.5,5113241802.513743,86390189.46,4401476.6944456,563283307.94,30497399.902007665,15.37872791458706,1.139308831174184,95690332426.34,6366369515.663351,292268812463.1,19827326902.94576,19.464771840745538,1.3204775122095542,3.0542950396179966,0.045901110026652356,23744.2472,2675.694662705133
bfbc_custom_div,code,336595875.26,227484412.11334586,0.2480010317914927,0.16125548463831893,131315637839.72,12299151144.86926,105131031.62,6177802.905411503,530330792.64,67286877.10972293,20.070246707082678,2.3705677198448027,142004152237.76,13299788773.980574,589686912754.62,42907545693.10282,39.272480417976354,2.857593939374066,4.1630076391608695,0.15978527910756077,34818.5338,3233.7662166164955

